Polyiamonds Attaining Extremal Topological Properties, Part II

In Part II of this work, we construct crystallized polyiamonds with $h$ holes for every $h\ge1$, that is polyiamonds which use the fewest possible tiles necessary to enclose $h$ holes. Furthermore, we prove that crystallized polyiamonds satisfy a set of structural conditions, and for every $h\ge 3$ there are multiple distinct crystallized polyiamonds with $h$ holes.

==> bigfractal.txt <==
\begin{figure}[H]
    \centering
        \begin{tikzpicture}
            \centering
            \SpirTwo
            \FractalLayers{3}{15}
        \end{tikzpicture}
    \caption{$T_{315}$}
\label{bigfig}
\end{figure}
